Generation solar-like differential rotation

We analyze the simulation result shown in Hotta & Kusano, 2021 in which the solar-like differential rotation is reproduced. The Sun is rotating differentially with the fast equator and the slow pole. It is widely thought that the thermal convection maintains the differential rotation, but recent high-resolution simulations tend to fail to reproduce the fast equator. This fact is an aspect of one of the biggest problems in solar physics called the convective conundrum. Hotta & Kusano, 2021 succeed in reproducing the solar-like differential rotation without using any manipulation with unprecedentedly high-resolution simulation. In this study, we analyze the simulation data to understand the maintenance mechanism of the fast equator. Our analyses lead to conclusions that are summarized as follows. 1. Superequipatition magnetic field is generated by the compression, which can indirectly convert the massive internal energy to magnetic energy. 2. The efficient small-scale energy transport suppresses large-scale convection energy. 3. Non-Taylor--Proudman differential rotation is maintained by the entropy gradient caused by the anisotropic latitudinal energy transport enhanced by the magnetic field. 4. The fast equator is maintained by the meridional flow mainly caused by the Maxwell stress. The Maxwell stress itself also has a role in the angular momentum transport for fast near-surface equator (we call it the Punching ball effect). The fast equator in the simulation is reproduced not due to the low Rossby number regime but due to the strong magnetic field. This study newly finds the role of the magnetic field in the maintenance of differential rotation.

==> figs/README.txt <==
How to generate figures
cases
d022 High   
d021 Middle 
d023 Low

データ作成はpy_nature_astronomyで行っている。

### overall_paper.pdf
overall_paper_***_**.pyを実行するだけで完成
***は高さ: 090など
**は変数: vx, bx

overall_paper_095_vx.pdf -> fig02.pdf
overall_paper_095_bx.pdf -> fig03.pdf
overall_paper_090_vx.pdf -> fig04.pdf
overall_paper_090_bx.pdf -> fig05.pdf
overall_paper_085_vx.pdf -> fig06.pdf
overall_paper_085_bx.pdf -> fig07.pdf

### rms_velocity.pdf, spectra.pdf
py_nature_astronomy/case_study.py
でデータ(study.npz)作成
case_spectra.pdfで作成

rms_velocity.pdf -> fig08.pdf
spectra.pdf -> fig09.pdf

### mean_flow.pdf
py_nature_astronomy/case_study.py
でデータ(study.npz)作成
calc_stream_function.pyで各caseのstream functionを計算
mean_flow.pyで図を作成

mean_flow.pdf -> fig10.pdf

### magnetic_energy_transfer.pdf
energy_transfer_paper.pyで作成
相関の部分はenergy_cor_***の部分参照
エネルギー変換はpy_nature_astronomy/calculate_energy.pyで計算

magnetic_energy_transfer.pdf -> fig11.pdf

### energy_cor_***.pdf系
energy_cor.pyでデータ作成
energy_cor_**.pyで各ステップでのヒストグラム作成
energy_cor_plot.pyで図を作成。関数を使っている

energy_cor_prpm_presen.pdf -> fig12.pdf
energy_cor_ropm_sepm_paper.pdf -> fig13.pdf
energy_cor_vxpr_presen.pdf -> fig14.pdf

### compression_exp_ai.pdf -> fig15.pdf
Illustratorで直接作成

### energy_transfer_spectra_eom.pdf, energy_transfer_spectra_induction.pdf
energy_transfer_spectra.pyで各項の計算
energy_transfer_spectra_expansion.pyで球面調和関数展開
energy_transfer_spectra_ana.pyで時間平均
energy_transfer_spectra_plot.pyで作成

energy_transfer_spectra_induction.pdf -> fig16.pdf
energy_transfer_spectra_eom.pdf -> fig22.pdf

### superadiabaticity_paper.pdf
superadiabaticity_paper.pyで作成

superadiabaticity_paper.pdf -> fig17.pdf

### energy_flux_paper.pdf, energy_flux_2d_paper.pdf
energy_flux_paper.py

energy_flux_paper.pdf -> fig18.pdf
energy_flux_2d_paper.pdf -> fig19.pdf

### temperature_perturb_paper.pdf
vxte_cor.pyで、データ読み込みとともに作成
vxte_cor_ana.pyで、時間をまとめる
temperature_perturb_plot_paper.pyで作図

temperature_perturb_paper.pdf -> fig20.pdf

### energy_flux_spectra_paper.pdf
energy_flux_spectra_090.pyで球面調和関数展開
energy_flux_spectra_ana.pyで時間をまとめる
energy_flux_spectra_plot_paper.pyで作成

energy_flux_spectra_paper.pdf -> fig21.pdf

### thermal.pdf, thermal_1D.pdf, meri.pdf, reyn.pdf, maxt.pdf, maxm.pdf, rovxzco.pdf, rovyzco.pdf, bxzco.pdf, byzco.pdf, correlation.pdf, gyroscopic_pumping.pdf, gyroscopic_pumping_appendix.pdf
全てang_paper.pyで作成

thermal.pdf -> fig23.pdf
thermal_1D.pdf -> fig24.pdf
sem_tem_high.pdf -> fig25.pdf
sem_tem_1D.pdf -> fig26.pdf

gyroscopic_pumping.pdf -> fig28.pdf
correlation.pdf -> fig29.pdf
gyroscopic_pumping_appendix.pdf -> fig34.pdf


### ang_transport.pdf
ang_transport.pyでデータ作成
ang_transport_plot.pyで図作成

ang_transport.pdf -> fig27.pdf

### energy_cor_bxbzvxvz1.pdf energy_cor_bxbzvxvz2.pdf
energy_cor_bxbzvxvz_plot.pyで作成

energy_cor_bxbzvxvz1.pdf -> fig30.pdf
energy_cor_bxbzvxvz2.pdf -> fig31.pdf

### summary_exp.pdf -> fig32.pdf
Illustratorで直接編集

comp_spectra.pdf -> fig33.pdf

### mean_flow_paper_initial.pdf
mean_flow_paper_initial.pyで作成

mean_flow_paper_initial.pdf -> fig35.pdf
normalized_correlation.pdf -> fig36.pdf

### viscosity_evaluation.pdf
このパソコンの~/papers/2022/difrot_ana/py/	viscosity_evaluation.pyで作成
viscosity_evaluation.pdf -> fig37.pdf
